General Detection-based Text Line Recognition

We introduce a general detection-based approach to text line recognition, be it printed (OCR) or handwritten (HTR), with Latin, Chinese, or ciphered characters. Detection-based approaches have until now been largely discarded for HTR because reading characters separately is often challenging, and character-level annotation is difficult and expensive. We overcome these challenges thanks to three main insights: (i) synthetic pre-training with sufficiently diverse data enables learning reasonable character localization for any script; (ii) modern transformer-based detectors can jointly detect a large number of instances, and, if trained with an adequate masking strategy, leverage consistency between the different detections; (iii) once a pre-trained detection model with approximate character localization is available, it is possible to fine-tune it with line-level annotation on real data, even with a different alphabet. Our approach, dubbed DTLR, builds on a completely different paradigm than state-of-the-art HTR methods, which rely on autoregressive decoding, predicting character values one by one, while we treat a complete line in parallel. Remarkably, we demonstrate good performance on a large range of scripts, usually tackled with specialized approaches. In particular, we improve state-of-the-art performances for Chinese script recognition on the CASIA v2 dataset, and for cipher recognition on the Borg and Copiale datasets. Our code and models are available at https://github.com/raphael-baena/DTLR.

==> Figures/HWDB_pretty_plots_ranked_worst_3/3236.txt <==
pred: 冬瓜、黄瓜、西瓜、西红柿、绿豆、绿豆芽、黄豆芽、豆腐、莲藕、椹、柚
tgt: 冬瓜, 黄瓜, 西瓜, 西红柿, 绿豆、绿豆芽, 黄豆芽, 豆腐, 莲藕梨, 桑椹, 柚
rank: 2


==> Figures/HWDB_pretty_plots_ranked_worst_3/7968.txt <==
pred: 1  8  法国传任住与在花重部首次年到崖座柏本, 此后的
tgt: 1 8 9 2 年法国传士在重庆市首次采集到崖柏标本。此后1 0 0 
rank: 0


==> Figures/HWDB_pretty_plots_ranked_worst_3/7970.txt <==
pred: 和字巴也再再新的的况。 年前, 也世界保护比比地们
tgt: 和文字也再新的的况录。9 年前, 世界保护联盟( I U C N ) 
rank: 1


==> Figures/IAM_pretty_plots_ranked_worst_3/2654.txt <==
pred: wen ence au ase
tgt: -----------------------------------------------------
rank: 0


==> Figures/IAM_pretty_plots_ranked_worst_3/2741.txt <==
pred: " Buals YyoOuU! 1I toOPE LukE is suitrsuus cGenrerml, esmodauin. " ' OlIt, won,, '"
tgt: " Bless you! I hope Luke is suitably grateful, darling. " " Oh, well, "
rank: 2


==> Figures/IAM_pretty_plots_ranked_worst_3/2742.txt <==
pred: HME StouCGC DifFIiDEENTUs, ' I lLLli ETHE Nook. oNnE GESs paNnts
tgt: he shrugged diffidently, " I like the work. One gets plenty
rank: 1


==> Figures/READ_pretty_plots_ranked_worst_3/1059.txt <==
pred: aūf. 8. din ebrūarȳ on
tgt: aūf .8. diz. Febrūarȳ an
rank: 2


==> Figures/READ_pretty_plots_ranked_worst_3/458.txt <==
pred: Se em oaamas Zūsing
tgt: Te Deum Laudamus Zūsing.
rank: 0


==> Figures/READ_pretty_plots_ranked_worst_3/469.txt <==
pred: das  am
tgt: Das Te Deum
rank: 1


==> Figures/READ_pretty_plots_ranked_worst_5/1059.txt <==
pred: aūf. 8. di ebrūarȳ on
pred ngram: aūf 8. di Febrūar in
tgt: aūf .8. diz. Febrūarȳ an
rank: 8


==> Figures/READ_pretty_plots_ranked_worst_5/107.txt <==
pred: kThoim. dato: 26. Noūem
pred ngram: Thom. dato: 26. Noūem
tgt: Thomj dato: 26. Nōuemb
rank: 6


==> Figures/READ_pretty_plots_ranked_worst_5/1109.txt <==
pred: Sben Staäin holz aūs der
pred ngram: Sben Stain holz aūs der
tgt: Siben Stäm Holtz aūs der
rank: 7


==> Figures/READ_pretty_plots_ranked_worst_5/275.txt <==
pred: so Zūūor. Ele.). Ain Stal
pred ngram: so Zūūor Ele.). Ain Stal
tgt: so Zūvor .(Re). Ain Stal
rank: 5


==> Figures/READ_pretty_plots_ranked_worst_5/36.txt <==
pred: nemer. 16i1g9 JarAmbt
pred ngram: nemer. 1619 JarAmb
tgt: nemer .1619.t Jar Ambts
rank: 2


==> Figures/READ_pretty_plots_ranked_worst_5/458.txt <==
pred: Se em oaamas Zūsing
pred ngram: Se em am Zūsing
tgt: Te Deum Laudamus Zūsing.
rank: 0


==> Figures/READ_pretty_plots_ranked_worst_5/61.txt <==
pred: AFKldnmiigo von Baldieon. AbZūe
pred ngram: Kldniigo von Baldieon. AbZūe
tgt: Alouiso von Baldiron. Ab Zūe
rank: 1


==> Figures/READ_pretty_plots_ranked_worst_5/654.txt <==
pred: herrn Cieictar. vnd Zūege
pred ngram: herrn Ciitar. vnd Zūege
tgt: herrn Director vnd Zūege
rank: 9


==> Figures/READ_pretty_plots_ranked_worst_5/731.txt <==
pred: Jacoben Kūeen Freȳghln,
pred ngram: Jacoben Kūeen Freȳhln,
tgt: Jacoben Kūeen Freȳhn etc
rank: 4


==> Figures/READ_pretty_plots_ranked_worst_5/878.txt <==
pred: Neūen Intonnuact1on aūdūch
pred ngram: Neūen Intonact1on aūch
tgt: Neūen Introduction aūch
rank: 3


==> Figures/RIMES_pretty_plots_ranked_worst_3/246.txt <==
pred: N° Dubois. Je souhaiterais étre  cavut as titre de la raponsabilité
tgt: Md Dubois je souhaiterais être couvert au titre de la responsabilité
rank: 2


==> Figures/RIMES_pretty_plots_ranked_worst_3/661.txt <==
pred: peerrendls, j'aiétédans l'obligation de léturer mon compte (N° 003703A80165)
tgt: personnelles, j'ai été dans l'obligation de clôturer mon compte (N° 90370DA80165)
rank: 0


==> Figures/RIMES_pretty_plots_ranked_worst_3/764.txt <==
pred: Ca lêture ne pradpas eflet immmédiatennt, mais à compter du 01/03/r00s.
tgt: La clôture ne prend pas effet immédiatement, mais à compter du 01/03/2007.
rank: 1

